An integrated framework for accelerating reactive flow simulation using GPU and machine learning models

Recent progress in artificial intelligence (AI) and high-performance computing (HPC) have brought potentially game-changing opportunities in accelerating reactive flow simulations. In this study, we introduce an open-source computational fluid dynamics (CFD) framework that integrates the strengths of machine learning (ML) and graphics processing unit (GPU) to demonstrate their combined capability. Within this framework, all computational operations are solely executed on GPU, including ML-accelerated chemistry integration, fully-implicit solving of PDEs, and computation of thermal and transport properties, thereby eliminating the CPU-GPU memory copy overhead. Optimisations both within the kernel functions and during the kernel launch process are conducted to enhance computational performance. Strategies such as static data reorganisation and dynamic data allocation are adopted to reduce the GPU memory footprint. The computational performance is evaluated in two turbulent flame benchmarks using quasi-DNS and LES modelling, respectively. Remarkably, while maintaining a similar level of accuracy to the conventional CPU/CVODE-based solver, the GPU/ML-accelerated approach shows an overall speedup of over two orders of magnitude for both cases. This result highlights that high-fidelity turbulent combustion simulation with finite-rate chemistry that requires normally hundreds of CPUs can now be performed on portable devices such as laptops with a medium-end GPU.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX_40.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 40th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is nine pages, with the main text starting at the top of page 3.

Files included in this directory are:

README.txt       - This file.
PCI_LaTeX_40.tex - LaTeX template.
PCI_LaTeX.bib    - BibTeX-formatted references.
pci.bst          - Bibliography style file.
engine.png       - Sample figure file.
rho_T.jpg        - Sample figure file.
PCI_LaTeX_40.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to earlier Symposia. It was modified for submissions to the 39th Symposium, then updated for submissions to the 40th Symposium, by Dan Haworth. Updates for the 40th address some issues raised by authors using the 39th template, and accommodate the new information that is required for submissions to the 40th. It has been developed using MiKTeX 23.5/TeXworks (pdfLaTeX+MakeIndex+BibTeX); see https://miktex.org. It also has been confirmed to work using Overleaf (https://www.overleaf.com). Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Professor Emeritus of Mechanical Engineering
The Pennsylvania State University
University Park, PA, USA

=================================================================== =================================================================== ===================================================================

